P-value evaluation, variability index and biomarker categorization for adaptively weighted Fisher's meta-analysis method in omics applications

Meta-analysis methods have been widely used to combine results from multiple clinical or genomic studies to increase statistical power and ensure robust and accurate conclusion. Adaptively weighted Fisher's method (AW-Fisher) is an effective approach to combine p-values from $K$ independent studies and to provide better biological interpretation by characterizing which studies contribute to meta-analysis. Currently, AW-Fisher suffers from lack of fast, accurate p-value computation and variability estimate of AW weights. When the number of studies $K$ is large, the $3^K - 1$ possible differential expression pattern categories can become intractable. In this paper, we apply an importance sampling technique with spline interpolation to increase accuracy and speed of p-value calculation. Using resampling techniques, we propose a variability index for the AW weight estimator and a co-membership matrix to characterize pattern similarities between genes. The co-membership matrix is further used to categorize differentially expressed genes based on their meta-patterns for further biological investigation. The superior performance of the proposed methods is shown in simulations. These methods are also applied to two real applications to demonstrate intriguing biological findings.

==> figure/biomarkerCategorization/consistencyTableOri.csv <==
,homo-,homo+,nonDE,ssp1-,ssp1+,ssp2-,ssp2+
1,188,0,0,0,0,0,0
2,0,0,4,0,0,0,105
3,0,0,3,0,0,91,0
4,0,0,3,0,84,0,0
5,0,0,1,61,0,0,0
noise,9,45,23,18,1,0,2
7,0,156,0,0,0,0,0

==> figure/simulation/accuracy/AW_CI_G_10000_N_20_K_2/result.csv <==
"","types","IQ","rMSE","time"
"close2","close2","1.51~11.4",0,"0.042 secs"
"interpolation","interpolation","1.51~11.4",0.00145,"0.0115 secs"
"permutation_100","permutation_100","1.51~11.4",11.4,"58.9 secs"
"permutation_1000","permutation_1000","1.51~11.4",10.8,"9.52 mins"
"permutation_10000","permutation_10000","1.51~11.4",10.3,"2.75 hours"


==> figure/simulation/accuracy/AW_CI_G_10000_N_50_K_2/powerResult.csv <==
"","efTypes","ef","N20","N25","N30","N40","N50","N60","N70","N80","N100","N150","N200","N300","N400"
"0.1","Cohen small",0.1,0.0945673276269177,0.106581447568823,0.11867943567473,0.143080304770208,0.16767548653558,0.192374645857773,0.217094220903655,0.241757787480775,0.290645871772213,0.407802113316155,0.514081638163482,0.686376454210258,0.806497279081993
"0.198","primal pain intensity",0.198,0.230620840651959,0.278749822082089,0.326029364619902,0.41662259363498,0.500289720806263,0.5758909603135,0.643003904817486,0.70170967560778,0.795761384257075,0.927638118349228,0.976730017214526,0.998025601698435,0.999860237481661
"0.225","physical functioning",0.225,0.283796485473219,0.344509390935223,0.402967571990716,0.511084322354902,0.605644277779746,0.686055741657187,0.752920793128372,0.807507859090313,0.886196493996666,0.972857842860436,0.99428308578684,0.999801837293515,0.999994495070175
"0.232","pain sensitivity at trapezius",0.232,0.298522039691755,0.362495211399586,0.42370676910015,0.535696255667003,0.632048098665125,0.712515438411176,0.778147464468313,0.830653125328765,0.90406325268548,0.979592825272044,0.99619400664719,0.999897877076483,0.999997826666662
"0.25","Cohen medium",0.25,0.337939028998369,0.410100332794914,0.477896520806841,0.598146901549161,0.696893405630139,0.775265888896712,0.835822265902422,0.881602499351187,0.940427203821733,0.9907677210785,0.998768858943243,0.999983657436812,0.999999832471088
"0.4","Cohen large",0.4,0.693404197195978,0.791451290133229,0.861422516503677,0.942181839942082,0.977279090705194,0.991481139819856,0.996925503259523,0.998925089676921,0.999878380065409,0.999999620815088,0.999999999131467,0.999999999999997,1
"0.47","creatine",0.47,0.825541253016745,0.902554336008094,0.947354032079501,0.985794110528458,0.996464943284398,0.999173331707063,0.999816049574973,0.999960706280408,0.999998374902077,0.999999999622948,0.99999999999994,1,1
"0.479","pain sensitivity at quadriceps",0.479,0.839430978212104,0.912858298526953,0.954317970949177,0.98842750552892,0.997303895990888,0.999410883961288,0.999877691772503,0.999975652412106,0.999999127834312,0.999999999860201,0.999999999999985,1,1
"0.531","emotional functioning",0.531,0.905301301208965,0.957160230388377,0.981426360657782,0.996835543482968,0.999512047008838,0.999930227834623,0.999990601421123,0.999998794232565,0.999999982336947,0.999999999999715,1,1,1


==> figure/simulation/accuracy/AW_CI_G_10000_N_50_K_2/result.csv <==
"","types","IQ","rMSE","time"
"close2","close2","3.43~27.5",0,"0.0693 secs"
"interpolation","interpolation","3.43~27.5",0.107,"0.0248 secs"
"permutation_100","permutation_100","3.43~27.5",31.3,"1.05 mins"
"permutation_1000","permutation_1000","3.43~27.5",30.6,"10.1 mins"
"permutation_10000","permutation_10000","3.43~27.5",30,"2.83 hours"


==> figure/simulationRes/varibilityResult.csv <==
0.5,1,1.5,2
0.0103 (0.00045),0.0512 (0.00093),0.0926 (0.0011),0.127 (0.0011)
0.00365 (0.00027),0.0209 (0.00064),0.0472 (9e-04),0.0767 (0.001)
0.00132 (0.00017),0.0084 (0.00041),0.0251 (7e-04),0.0456 (0.00089)

